The low-mass end of the baryonic Tully-Fisher relation

The scaling of disk galaxy rotation velocity with baryonic mass (the "Baryonic Tully-Fisher" relation, BTF) has long confounded galaxy formation models. It is steeper than the M ~ V^3 scaling relating halo virial masses and circular velocities and its zero point implies that galaxies comprise a very small fraction of available baryons. Such low galaxy formation efficiencies may in principle be explained by winds driven by evolving stars, but the tightness of the BTF relation argues against the substantial scatter expected from such vigorous feedback mechanism. We use the APOSTLE/EAGLE simulations to show that the BTF relation is well reproduced in LCDM simulations that match the size and number of galaxies as a function of stellar mass. In such models, galaxy rotation velocities are proportional to halo virial velocity and the steep velocity-mass dependence results from the decline in galaxy formation efficiency with decreasing halo mass needed to reconcile the CDM halo mass function with the galaxy luminosity function. Despite the strong feedback, the scatter in the simulated BTF is smaller than observed, even when considering all simulated galaxies and not just rotationally-supported ones. The simulations predict that the BTF should become increasingly steep at the faint end, although the velocity scatter at fixed mass should remain small. Observed galaxies with rotation speeds below ~40 km/s seem to deviate from this prediction. We discuss observational biases and modeling uncertainties that may help to explain this disagreement in the context of LCDM models of dwarf galaxy formation.

==> abs.txt <==
We use cosmological hydrodynamical simulations of Local Group-like
regions to study the Baryonic Tully Fisher Relation (BTFR) for faint and
intermediate mass galaxies. For baryonic masses $2\times10^7<M_{\rm
  bar}/\rm M_\odot<5\times 10^{10}$ we find a single power-law with slope $\rm M_{\rm bar}
\propto V_{\rm max}^4$, and scatter $\sim
??$ dex, in good agreement with observations. This slope and small
scatter seem to arise naturally in the simulation as a consequence of
a tight and strongly non-linear relation between halo mass and galaxy
mass, that is necessary to match the abundances of galaxies within
LCDM. Although in this regime the BTFR seem to
pose no challenge to the cosmological model, lower mass dwarfs are
more complex.  When measured in $V_{\rm max}$, the simulated BTFR
shows a break and rapid fall-off below $M_{\rm bar}<2\times 10^7 \;
\rm M_\odot$ or $V_{\rm max}<30$ km/s, consistent
with the very steep halo-galaxy mass relation in dwarfs. This
characteristic scale is not present in observations, which only show
an increased scatter towards lower masses. This aparent mismatch can
partially be explained by the sizes of observed faint dwarfs: the
baryons in observations extend out to small fractions of $r_{\rm max}$
and therefore the rotation velocity measured are a small fraction of
the halo $V_{\rm max}$. When corrected by this, the simulated BTFR is
much closer to a single power law over the whole galaxy mass range,
but the predicted scatter remains low. 

